On the Effectiveness of the Planetary Infrared Excess (PIE) Technique to Retrieve the Parameters of Multiplanet Systems around M dwarfs: A Case Study on the TRAPPIST-1 System

The planetary infrared excess (PIE) technique has the potential to efficiently detect and characterize the thermal spectra of both transiting and non-transiting exoplanets. However, the technique has not been evaluated on multiplanet systems. We use the TRAPPIST-1 system as our test bed to evaluate PIE's ability to resolve multiple planets. We follow the unfolding discoveries in the TRAPPIST-1 system and examine the results from the PIE technique at every stage. We test the information gained from observations with JWST and next-generation infrared observatories like the proposed MIRECLE mission concept. We find that even in the case where only the star is known, the PIE technique would infer the presence of multiple planets in the system. The precise number inferred is dependent on the wavelength range of the observation and the noise level of the data. We also find that in such a tightly packed, multiplanet system such as TRAPPIST-1, the PIE technique struggles to constrain the semi-major axis beyond prior knowledge. Despite these drawbacks and the fact that JWST is less sensitive to the fluxes from planets g and h, with strong priors in their orbital parameters we are able to constrain their equilibrium temperatures. We conclude that the PIE technique may enable the discovery of unknown exoplanets around solar-neighborhood M dwarfs and could characterize known planets around them.

==> response.txt <==
We thank the referee for their review of our manuscript and append our responses to their comments below.  We believe the changes made to the manuscript have improved its overall legibility.  Where we might quibble over the choice in wording, we understand that final edits such as those are in the hands of the AAS Journal editors.

Line 30-32 (Minor): “M dwarfs are also a compelling search target because nearly 75% of stars in the Solar neighborhood are these small stars. While ». Please rephrase with a simpler syntax.

> We have rephrased for clarity. 

Line 35-36 (Minor): “and candidates within 30 pc of Earth numbers only 5 » Please provide references

> The reference is as written, the NASA Exoplanet Archive.

Line 71 (Minor): “promise” -> “promises”

> Promise is the appropriate idiom.

Line 90 (Minor): “time period” -> “date”

> Date would be too specific as manuscripts and other communications, such as presentations, may have been available ahead of the formal publication date and thus the specific dates of our hypothetical tests cannot be specified. After each publication is the most specific estimate possible but there is no precise end to that time period either.

Line 98 (Medium): “then after the discovery of planets b, c, and d » -> Please specify here already that “d” is not the currently called planet d. Indeed, the third planets identified in Gillon et al. 2016 turned out to be actual planet g. You could call it “temporary d” or something like that, but this name should be homogenized and used through the whole manuscript.

> Amended as necessary. Candidate `d' always refers to the planet in Gillon 2016, planet `d' refers to our result for a third planet, while planet d always refers to the planet known today as planet d.

Line 104 (Minor): “Gaussian priors on the stellar parameters » -> please provide references for the stellar parameters

> Rephrased.

Line 110 (Minor): “For the unconstrained planet d, we use uniform” -> Please here again specify “temporary d”

> Rephrased so that it is clear that this is a discussion of a hypothetical methodology.

Line 123-124 (Major): TRAPPIST-1 is quite different from a black body (see Figure 1), please could you either better justify your assumption or use one of the following spectrum for the star: []. Furthermore, TRAPPIST-1 is quite active with flares easily visible in the near infrared (see Spitzer data Delrez et al. 2018 and Ducrot el al. 2020), how do you think this could impact the effectiveness of the PIE? I believe the impact of flares could be averaged with multiple observation in time but this need to be mentioned. In general, please provide more detail about your observation strategy.

> This manuscript is focused on exploring the case of multi-planet systems and the performance of PIE as details about a system become known. While valid and interesting questions, the observation strategy and stellar variability are beyond the scope of this manuscript. Furthermore, these authors are not aware of a retrieval framework for fitting stellar spectra and developing one is beyond the scope of this paper, but will be the subject of future work. Previous works evaluating the performance of PIE have also assumed stellar blackbodies. We discuss these neglected effects in section 4.1.

About the footnote: The explanation is not very clear, please be more specific and provide a convincing identification of the problem and its solution.

> The problem is inherent to dynesty and beyond the scope of this manuscript. We have edited the footnote for clarity. 

Line 175 (Minor): “with” -> “by”

> Changed.

Line 176 (Minor): “a solo TRAPPIST-1” is not a very appropriate name for a scenario, could you use “a planet-less TRAPPIST-1 system” instead ?

> Changed to planet-free in both text and figure.

Line 178 (Minor): “We test the performance of PIE with these “knowns”. » please rephrase

> Changed.

Line 179 (Minor): “around” -> centered

> Changed.

Caption Figure 2 (Medium): Please delete “best-known”
as Filippazzo et al. (2015) is not the reference that provides the most precise stellar parameters for TRAPPIST-1. If you meant ‘best-known’ at the time in 2015, please say it more clearly.

> Changed to best known in 2015.

Caption Figure 2 (Minor): “In the noiseless case here, the best-fit parameters are hyper precise.”. » -> Please rephrase “hyper-precise”, it is too informal.

> Changed.

Caption Figure 3: “the true TRAPPIST-1 system using only Filippazzo et al. (2015) priors. » why Filippazzo? The most precise is given in Ducrot et al. 2020, calculated from Mann et al . 2019

> Since we are following the historical timeline, Filippazzo is the best reference in that time period.

Line 238 (Minor): “best known mass of the star 0.082M⊙ (Filippazzo et al. 2015)”, please be aware that there are some more precise values for the mass (https://exoplanetarchive.ipac.caltech.edu/overview/trappist-1 ), if you meant “best known in 2015” please specify it.

> Changed.

Line 292 (Minor): “We maintain our belief that the star is 0.1192R⊙ and 2566K.” Belief is not an appropriate word here, please replace by “assumption” or rephrase.

> Changed.

Lines 270-283 and 297-298 (Major): “In all favored cases, the true period of planet d is within 2σ of our prediction.” Please review these two paragraphs as I am not sure you are taking about the correct planet. As I stated above the third planets identified in Gillon et al. 2016 (called d at the time) turned out to be actual planet g (as outlines by the listed transit depth value and timings of the transit in the 2016 paper compared to the predictions from Agol et al. 2021, see https://github.com/ericagol/TRAPPIST1_Spitzer/blob/master/tex/tables/times_forecast.txt).

> As above, these paragraphs are discussing actual planet d not the Gillon et al. 2016 definition of candidate `d' which we refer to as candidate `d' in order to avoid confusion. Recall that, the data we are retrieving on was generated from Agol et al. 2021 parameters.

Line 315: “7 planet” -> planets

> Missing hyphen inserted.

Caption of Figure 5 (Minor): “for the upper limit on planet h’s semi-major axis » Please explain why you are mentioning only the upper-limit ?

> The upper bound on planet h's semi-major axis is the only constraint on which we see significant improvement in the posteriors relative to the priors.

Line 321 (Minor): “but our upper limit is more tightly constrained (21+7−6 d vs 20+15 −6 d).” -> Please specify that you are talking about the orbital period.

> Changed.

Line 331 (Minor): why using 2015 instead of simply 2015?

> Changed.

Line 358 (Minor): “planet best fit are multi-modal and several parameter combinations achieve similar fits.” You could also say more simply that parameters are degenerated.

> Multi modal posteriors are not necessarily indicative of degeneracy among parameters.

Line 365-367 (Medium): “Furthermore, the posteriors often show a correlation between semi-major axes for neighboring planets. This effect is driven by the constraints we imposed on the semi-major axes.” -> Please provide a more detailed explanation.

> The explanation was provided in the subsequent paragraph and has been adjusted.


Line 368 (Minor): “Recall that to avoid identity confusion, we” -> please rephrase to avoid starting your sentence by “recall that” as it is a bit too informal.

> Changed.

Line 420-422 (Medium): “The radius of the planet is thus less prior driven than the semi-major axis and ends up being larger to compensate for any incorrect combinations of A and a.” Please add a similar figure to Figure 6 and 7 but with the priors and posteriors of the planet’s radii.

> Added.

Line 437 (Medium): “We also explored more realistic scenarios (5 ppm, 10 ppm and 100 ppm noise) with JWST/MIRI-LRS style observations”. I believe you should use the JWST ETC (https://jwst.etc.stsci.edu/) to compute the realistic expected precision and compare it to the three scenarios you are testing. You should also mention what should be the exposure time needed and the observation strategy (how long do you observe the star etc). Finally, please rephrase the word “style”.

> As we are only testing the effect of noise and wavelength range in comparison to our idealized MIRECLE test, these observations are in the style of JWST/MIRI-LRS and are not intended to mimic exact observations of TRAPPIST-1 with JWST/MIRI-LRS. Thus, we believe that JWST/MIRI-LRS style rather than JWST/MIRI-LRS-esque is appropriate. We have moved these details out of the parenthesis.

Line 433-434 (Medium): “For these scenarios, rather than imposing an artificial noise floor of 5 ppm, we add noise to the spectrum.” Please provide more details about how the noise was added, did you use a realistic wavelength dependent noise? Recent publications showed that with JWST/MIRI LRS observations the noise increased at larger wavelengths (see Figure 3 Bell et al. 2023), did you take this into account?

> The explanation of our noise model has now been clarified. We do not use wavelength dependent noise in the realistic sense of actual observations. Our noise is the stellar flux divided by the fixed SNR.


Figure 8 caption (Medium): Please explain why are the errors larger between 6-10microns? Also when you say “noisy JWST scenario”, please specify that you are talking about MIRI/LRS.

> See prior response. Changed.

Line 460 (Minor): “the highest precision case. » Please say directly 5ppm case.

> Changed.

Line 464-466 (Medium): “In the 5 and 100 ppm scenarios we would allow up to 6 planets in the system, but 10 ppm would allow 7 planets in the system.” Please provide an explanation to why the 10ppm scenario suggest 7 planets and not the 5ppm one, although the latest is more precise?

> These are the 3 sigma upper limits on the number of planets allowed in the system which would be subject to the noise. Only the 5 ppm scenario, the most precise, prefers more than one planet.


Line 467 (Minor): “Recall that we do not evaluate the stability of the system configurations.” Please avoid to start your sentences with “Recall that ”.

> Changed.

Line 475 (Minor): “what information is gained by JWST observations.” Please add “by PIE JWST observations”.

> Added.

Line 499 (Minor): “We imagined two telescope observation scenarios », please say directly MIRECLES and JWST and maybe use the word “simulated” instead of “imagine”.

> Changed.

Line 516 (Minor): “the data would need to bin down nicely”, please change the word “nicely”.

> Change.

Line 525-527 (Minor): “Fortunately, nearby stars benefit from having comparatively precise parallax constraints, which will benefit the determination of their distances”, please add a reference to GAIA.

> Added.

Figure 9 caption: specify JWST/MIRI LRS data,
Why is the shape of the prior for temperature for b to g is cut are higher temperatures? I understand that you are limited by the peak of the blackbody being in the wavelength range but this should impact the lowest equilibrium temperature not the largest, right?
Please specify in the caption that priors are from Gillon et al. 2017 and true values from Agol et al. 2021, to make it clearer for the reader why the priors are not centered on the true values.

> Figure 9 (now 10) caption changed. 
> Regarding the prior, which seems to be about old Figure 10 (now 11), they are not cut. Instead, the fall off is sharp, as is seen in Figure 7 (bottom panel). There is a fundamental hottest temperature set by the Bond albedo for a given semi-major axis range.
> Caption for Figure 10 (now 11) has been updated.
